Equivalence Checking of Parameterized Quantum Circuits: Verifying the Compilation of Variational Quantum Algorithms

Variational quantum algorithms have been introduced as a promising class of quantum-classical hybrid algorithms that can already be used with the noisy quantum computing hardware available today by employing parameterized quantum circuits. Considering the non-trivial nature of quantum circuit compilation and the subtleties of quantum computing, it is essential to verify that these parameterized circuits have been compiled correctly. Established equivalence checking procedures that handle parameter-free circuits already exist. However, no methodology capable of handling circuits with parameters has been proposed yet. This work fills this gap by showing that verifying the equivalence of parameterized circuits can be achieved in a purely symbolic fashion using an equivalence checking approach based on the ZX-calculus. At the same time, proofs of inequality can be efficiently obtained with conventional methods by taking advantage of the degrees of freedom inherent to parameterized circuits. We implemented the corresponding methods and proved that the resulting methodology is complete. Experimental evaluations (using the entire parametric ansatz circuit library provided by Qiskit as benchmarks) demonstrate the efficacy of the proposed approach. The implementation is open source and publicly available as part of the equivalence checking tool QCEC (https://github.com/cda-tum/qcec) which is part of the Munich Quantum Toolkit (MQT).

==> equivalent-prelim.csv <==
Instance,nqubits,nParams,G,GPrime,t
ExcitationPreserving-FSIM-Full,27,14607,133975,320460,5161.050085
ExcitationPreserving-FSIM-Full,20,12020,108941,181344,2229.619264
ExcitationPreserving-ISWAP-Full,20,6320,80441,136886,982.043982
ExcitationPreserving-ISWAP-Full,27,7587,98875,260328,782.898432
ExcitationPreserving-FSIM-Full,27,7317,67015,160093,548.136519
ExcitationPreserving-ISWAP-Full,20,4220,53641,91250,335.134697
ExcitationPreserving-ISWAP-SCA,20,1220,9041,9983,187.523711
ExcitationPreserving-FSIM-Full,20,8020,72641,121824,144.587248
ExcitationPreserving-ISWAP-Circular,20,1220,9041,10215,130.263331
ExcitationPreserving-ISWAP-Full,27,3807,49465,132370,116.536865
ExcitationPreserving-ISWAP-SCA,27,1107,8155,14690,95.515706
ExcitationPreserving-ISWAP-Circular,27,1107,8155,15310,74.597888
ExcitationPreserving-FSIM-SCA,27,1647,10855,18475,43.171171
ExcitationPreserving-ISWAP-SCA,20,820,6041,6758,37.147598
ExcitationPreserving-ISWAP-Circular,20,820,6041,7269,30.313643
ExcitationPreserving-ISWAP-Full,20,2120,26841,45368,29.2467
ExcitationPreserving-FSIM-Circular,27,1647,10855,18148,24.330487
ExcitationPreserving-FSIM-Full,27,2214,20143,47805,22.753304
ExcitationPreserving-FSIM-Full,20,4020,36341,61209,15.845798
ExcitationPreserving-ISWAP-Linear,20,1190,8621,12350,9.288735
ExcitationPreserving-FSIM-Circular,20,1820,12041,13394,8.899678
ExcitationPreserving-ISWAP-Full,27,1161,14878,37347,8.215732
ExcitationPreserving-FSIM-SCA,27,837,5455,9031,8.076137
ExcitationPreserving-ISWAP-SCA,27,567,4105,7275,8.053533
ExcitationPreserving-FSIM-SCA,20,1820,12041,13580,7.969513
ExcitationPreserving-ISWAP-Linear,27,1087,7875,16465,7.951434
ExcitationPreserving-ISWAP-Circular,27,567,4105,7228,7.512789
ExcitationPreserving-FSIM-Linear,27,1607,10475,21270,4.744077
ExcitationPreserving-ISWAP-SCA,5,305,2261,3600,4.643846
ExcitationPreserving-ISWAP-Circular,5,305,2261,3590,4.270432


==> non-equivalent-prelim.csv <==
Instance,nqubits,nParams,G,GPrime,nErrFlip,tLinFlip,tRandFlip,nErrShift,tLinShift,tRandShift
PauliTwoDesign,15,60,217,217,2,0.01,0.13,5,0.02,0.11
RealAmplitudes-Linear,15,60,118,118,3,0.02,6.02,5,0.02,7.55
RealAmplitudes-Circular,15,60,121,353,1,0.00,11.36,11,0.02,12.58
RealAmplitudes-Full,15,60,391,1897,8,0.03,52.25,12,0.02,65.75
RealAmplitudes-SCA,15,60,121,336,1,0.01,12.01,10,0.02,13.93
EfficientSU2-Linear,15,60,178,178,1,0.00,0.00,9,0.01,6.53
EfficientSU2-Circular,15,60,181,399,2,0.01,15.23,10,0.02,14.87
EfficientSU2-Full,15,60,451,1911,10,0.03,61.66,12,0.02,60.49
EfficientSU2-SCA,15,60,181,366,1,0.03,23.83,8,0.02,14.88
ExcitationPreserving-FSIM-Linear,15,144,874,790,4,0.03,1.40,31,0.03,8.19
ExcitationPreserving-FSIM-Circular,15,150,931,1036,6,0.02,38.27,26,0.03,49.63
ExcitationPreserving-FSIM-Full,15,690,6061,8531,43,0.18,812.61,170,277.39,781.16
ExcitationPreserving-FSIM-SCA,15,150,931,1060,5,0.02,33.40,27,0.03,48.63
ExcitationPreserving-ISWAP-Linear,15,102,664,541,4,0.03,1.22,2,0.03,1.00
ExcitationPreserving-ISWAP-Circular,15,105,706,797,4,0.03,21.45,7,0.03,28.37
ExcitationPreserving-ISWAP-Full,15,375,4486,6146,17,0.18,676.87,43,115.74,584.11
ExcitationPreserving-ISWAP-SCA,15,105,706,795,5,0.02,25.42,5,0.03,27.01
QAOA-MaxCut,15,2,361,837,3,0.03,3.61,10,0.31,0.66
TwoLocal-Linear,15,165,601,601,1,0.02,3600.00,37,0.02,54.13
TwoLocal-Circular,15,165,631,1331,6,0.03,79.95,21,0.02,100.09
TwoLocal-Full,15,165,3331,8147,35,0.08,367.70,21,0.09,480.50
TwoLocal-SCA,15,165,631,1265,6,0.02,84.50,26,0.02,106.47
ExcitationPreserving-ISWAP-Full,15,375,4486,6146,17,0.18,676.87,43,115.74,584.11
ExcitationPreserving-ISWAP-SCA,15,105,706,795,5,0.02,25.42,5,0.03,27.01
QAOA-MaxCut,15,2,361,837,3,0.03,3.61,10,0.31,0.66
TwoLocal-Linear,15,165,601,601,1,0.02,3600.00,37,0.02,54.13
TwoLocal-Circular,15,165,631,1331,6,0.03,79.95,21,0.02,100.09
TwoLocal-Full,15,165,3331,8147,35,0.08,367.70,21,0.09,480.50
TwoLocal-SCA,15,165,631,1265,6,0.02,84.50,26,0.02,106.47

